Optimal Selection of Transaction Costs in a Dynamic Principal-Agent Problem

Environments with fixed adjustment costs such as transaction costs or \lq menu costs\rq$ $ are widespread within economic systems. The presence of fixed minimal adjustment costs produces adjustment stickiness so that agents must choose a sequence of points at which time to perform their actions. This paper performs an analysis of the effect of transaction costs on agent behaviour within a dynamic optimisation problem by way of introducing the theory of incentive design to optimal stochastic impulse control. The setup consists of an agent that maximises their utility by performing a sequence of purchases of some consumable good over some time horizon whilst facing transaction costs and a Principal that chooses the agent's transaction costs. This results in a dynamic Principal-Agent model in which the agent uses impulse controls to perform adjustments to their cash-flow process. We address the question of which fixed value of the transaction cost the Principal must choose to induce a desired behaviour from the agent. We study the effect of changes to the transaction cost and show that with an appropriate choice of transaction cost, the agent's preferences can be sufficiently distorted so that the agent finds it optimal to maximise the Principal's objective even when the agent's cash-flow is unobserved by the Principal.

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 










